BaCaDI: Bayesian Causal Discovery with Unknown Interventions

Inferring causal structures from experimentation is a central task in many domains. For example, in biology, recent advances allow us to obtain single-cell expression data under multiple interventions such as drugs or gene knockouts. However, the targets of the interventions are often uncertain or unknown and the number of observations limited. As a result, standard causal discovery methods can no longer be reliably used. To fill this gap, we propose a Bayesian framework (BaCaDI) for discovering and reasoning about the causal structure that underlies data generated under various unknown experimental or interventional conditions. BaCaDI is fully differentiable, which allows us to infer the complex joint posterior over the intervention targets and the causal structure via efficient gradient-based variational inference. In experiments on synthetic causal discovery tasks and simulated gene-expression data, BaCaDI outperforms related methods in identifying causal structures and intervention targets.

==> figures/generative_model.tikz <==
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Rounded Rect [id:dp28445501163835196] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=0.64 ] (19,17.87) .. controls (19,9.22) and (26.02,2.2) .. (34.67,2.2) -- (192.44,2.2) .. controls (201.1,2.2) and (208.11,9.22) .. (208.11,17.87) -- (208.11,111.33) .. controls (208.11,119.98) and (201.1,127) .. (192.44,127) -- (34.67,127) .. controls (26.02,127) and (19,119.98) .. (19,111.33) -- cycle ;
%Rounded Rect [id:dp17428736226231734] 
\draw  [draw opacity=0][fill={rgb, 255:red, 212; green, 255; blue, 217 }  ,fill opacity=0.58 ] (19.8,19.43) .. controls (19.8,11.07) and (26.58,4.29) .. (34.94,4.29) -- (192.19,4.29) .. controls (200.55,4.29) and (207.33,11.07) .. (207.33,19.43) -- (207.33,64.86) .. controls (207.33,73.22) and (200.55,80) .. (192.19,80) -- (34.94,80) .. controls (26.58,80) and (19.8,73.22) .. (19.8,64.86) -- cycle ;
%Rounded Rect [id:dp299238581601059] 
\draw  [draw opacity=0][fill={rgb, 255:red, 210; green, 216; blue, 246 }  ,fill opacity=0.58 ] (78.37,51.03) .. controls (78.37,47.03) and (81.61,43.79) .. (85.61,43.79) -- (188.33,43.79) .. controls (192.33,43.79) and (195.57,47.03) .. (195.57,51.03) -- (195.57,72.76) .. controls (195.57,76.76) and (192.33,80) .. (188.33,80) -- (85.61,80) .. controls (81.61,80) and (78.37,76.76) .. (78.37,72.76) -- cycle ;
%Straight Lines [id:da4313279457552204] 
\draw    (90.74,96.16) -- (112.07,96.16) ;
\draw [shift={(114.07,96.16)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8446162914800712] 
\draw    (143,96.16) -- (173.4,95.78) ;
\draw [shift={(175.4,95.76)}, rotate = 179.29] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp33058200913746694] 
\draw   (60.66,26.6) .. controls (60.66,18.61) and (67.14,12.14) .. (75.13,12.14) .. controls (83.12,12.14) and (89.6,18.61) .. (89.6,26.6) .. controls (89.6,34.59) and (83.12,41.07) .. (75.13,41.07) .. controls (67.14,41.07) and (60.66,34.59) .. (60.66,26.6) -- cycle ;
%Straight Lines [id:da14053090632719423] 
\draw    (143.17,24.99) -- (171.57,25.06) ;
\draw [shift={(173.57,25.06)}, rotate = 180.13] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da29184082054234217] 
\draw    (128.54,81.69) .. controls (131.8,69.15) and (135.75,67.68) .. (146.65,62.97) ;
\draw [shift={(148.43,62.2)}, rotate = 156.4] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da8359794315425326] 
\draw    (189.87,81.29) .. controls (189.2,72.51) and (183.54,70.33) .. (172.56,63.24) ;
\draw [shift={(170.97,62.2)}, rotate = 33.4] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da3670786327206266] 
\draw    (188.04,39.53) .. controls (184.17,53.84) and (182.74,54.86) .. (172.64,61.16) ;
\draw [shift={(170.97,62.2)}, rotate = 328.01] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp08767385666564675] 
\draw   (114.1,25.46) .. controls (114.1,17.47) and (120.58,10.99) .. (128.57,10.99) .. controls (136.56,10.99) and (143.04,17.47) .. (143.04,25.46) .. controls (143.04,33.45) and (136.56,39.93) .. (128.57,39.93) .. controls (120.58,39.93) and (114.1,33.45) .. (114.1,25.46) -- cycle ;
%Shape: Circle [id:dp21721273477751524] 
\draw   (61.8,96.16) .. controls (61.8,88.17) and (68.28,81.69) .. (76.27,81.69) .. controls (84.26,81.69) and (90.74,88.17) .. (90.74,96.16) .. controls (90.74,104.15) and (84.26,110.63) .. (76.27,110.63) .. controls (68.28,110.63) and (61.8,104.15) .. (61.8,96.16) -- cycle ;
%Shape: Circle [id:dp08693900316434133] 
\draw   (148.43,62.2) .. controls (148.43,55.98) and (153.48,50.94) .. (159.7,50.94) .. controls (165.92,50.94) and (170.97,55.98) .. (170.97,62.2) .. controls (170.97,68.42) and (165.92,73.47) .. (159.7,73.47) .. controls (153.48,73.47) and (148.43,68.42) .. (148.43,62.2) -- cycle ;
%Shape: Circle [id:dp6315051915310155] 
\draw   (114.07,96.16) .. controls (114.07,88.17) and (120.55,81.69) .. (128.54,81.69) .. controls (136.53,81.69) and (143,88.17) .. (143,96.16) .. controls (143,104.15) and (136.53,110.63) .. (128.54,110.63) .. controls (120.55,110.63) and (114.07,104.15) .. (114.07,96.16) -- cycle ;
%Shape: Circle [id:dp5396130372823704] 
\draw   (175.4,95.76) .. controls (175.4,87.77) and (181.88,81.29) .. (189.87,81.29) .. controls (197.86,81.29) and (204.34,87.77) .. (204.34,95.76) .. controls (204.34,103.75) and (197.86,110.23) .. (189.87,110.23) .. controls (181.88,110.23) and (175.4,103.75) .. (175.4,95.76) -- cycle ;
%Shape: Circle [id:dp14014673625748153] 
\draw   (173.57,25.06) .. controls (173.57,17.07) and (180.05,10.59) .. (188.04,10.59) .. controls (196.03,10.59) and (202.5,17.07) .. (202.5,25.06) .. controls (202.5,33.05) and (196.03,39.53) .. (188.04,39.53) .. controls (180.05,39.53) and (173.57,33.05) .. (173.57,25.06) -- cycle ;
%Curve Lines [id:da4461685251388956] 
\draw    (128.57,39.93) .. controls (128.38,49.83) and (133.64,50.56) .. (146.95,61.02) ;
\draw [shift={(148.43,62.2)}, rotate = 218.85] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da25624490541279554] 
\draw    (89.74,25.16) -- (112.1,25.44) ;
\draw [shift={(114.1,25.46)}, rotate = 180.69] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw[xshift=8, yshift=4] (13.6,61.41) node [anchor=north west][inner sep=0.75pt]  [font=\tiny] [align=left] {\scalebox{.9}{$k=1,\text{...},M$}};
% Text Node
\draw[xshift=8, yshift=7] (71.4,57.25) node [anchor=north west][inner sep=0.75pt]  [font=\tiny] [align=left] {\scalebox{.9}{$j=1,\text{...},n_{k}$}};
% Text Node
\draw[xshift=10, yshift=7] (164.17,9.56) node [anchor=north west][inner sep=0.75pt]  [font=\small]  {$\param_{I_{k}}$};
% Text Node
\draw[xshift=10, yshift=6] (168.79,81.39) node [anchor=north west][inner sep=0.75pt]  []  {$\param$};
% Text Node
\draw[xshift=10, yshift=7] (105.2,7.45) node [anchor=north west][inner sep=0.75pt]  []  {$I_{k}^{\text{tar}}$};
% Text Node
\draw[xshift=10, yshift=7] (54.46,10.59) node [anchor=north west][inner sep=0.75pt]  []  {$\intvGam_{k}$};
% Text Node
\draw[xshift=10, yshift=10] (140.44,44.68) node [anchor=north west][inner sep=0.75pt]   [align=left] {{$\rvx$}};
% Text Node
\draw[xshift=11, yshift=7] (106.8,80.35) node [anchor=north west][inner sep=0.75pt]  [] [align=left] {{\G}};
% Text Node
\draw[xshift=20, yshift=7] (43.14,80.05) node [anchor=north west][inner sep=0.75pt]  [] [align=left] {\Z};

% Text Node
\draw[xshift=5, yshift=4] (18.8,11) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize,color={rgb, 255:red, 51; green, 127; blue, 61 }  ,opacity=1 ] [align=left] {\textit{Interv.}\\\textit{Context}};
% Text Node
\draw[xshift=5, yshift=1] (131.49,111.71) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize,color={rgb, 255:red, 74; green, 74; blue, 74 }  ,opacity=1 ] [align=left] {\textit{Causal Model}};


\end{tikzpicture}

